Probabilistic Programs of Thought

LLMs are widely used for code generation and mathematical reasoning tasks where they are required to generate structured output. They either need to reason about code, generate code for a given specification, or reason using programs of thought. The typical approach to code generation is to prompt the model and generate samples until an appropriate program is obtained. Within this process, sampling $n$ programs from the language model requires $n$ GPU compute-intensive generations which becomes prohibitively expensive for larger values of $n$. In this work, we address this limitation by exposing the LLM's distribution within the generated programs themselves. We propose a novel test-time framework we dub probabilistic programs of thought to obtain more samples from the model with fewer LLM generations. Given a program generated by a model and the associated next-token probabilities, we build a probabilistic program that compactly represents exponentially many deterministic programs. Since performing probabilistic reasoning in this probabilistic program is much cheaper, our approach allows sampling new programs without any additional GPU compute and little CPU overhead. We instantiate our approach on benchmarks for code generation, code understanding and mathematical reasoning and report improvements in performance with fewer generations from the LLM.

==> plots/cruxeval/k_vs_accuracy_0.5B.csv <==
k,LLM only,LLM + 1 PP,LLM + 5 PP,LLM + 10 PP,LLM + 15 PP,LLM + 20 PP
1,0.26725000000000004,0.30925,0.33025,0.3395,0.345,0.34675
2,0.35925,0.4085,0.4305,0.43949999999999995,0.44475,0.4465
3,0.41950000000000004,0.46875,0.4887499999999999,0.4965,0.5005,0.50325
4,0.4535,0.5005,0.5207499999999999,0.5277499999999999,0.53075,0.53375
5,0.4779999999999999,0.52775,0.5467500000000001,0.5529999999999999,0.55625,0.5589999999999999
6,0.5005,0.5502499999999999,0.5665,0.57225,0.5752499999999999,0.578
7,0.5175000000000001,0.5655,0.5805,0.5865,0.5895,0.5914999999999999
8,0.53125,0.579,0.5934999999999999,0.6002500000000001,0.603,0.6047499999999999
9,0.54025,0.5860000000000001,0.5994999999999999,0.60625,0.60875,0.6105
10,0.5505,0.59475,0.6085,0.615,0.6175,0.619
11,0.5577500000000001,0.6012500000000001,0.615,0.62175,0.6244999999999999,0.626
12,0.5662499999999999,0.60875,0.62225,0.62825,0.631,0.63225
13,0.5747500000000001,0.61625,0.63075,0.6362499999999999,0.63875,0.63975
14,0.584,0.62575,0.6395000000000001,0.6445,0.64725,0.6479999999999999
15,0.59075,0.633,0.6449999999999999,0.65,0.6525,0.653
16,0.5952500000000001,0.6355000000000001,0.6475,0.653,0.65575,0.65625
17,0.60075,0.6405000000000001,0.651,0.65675,0.6595,0.66
18,0.6054999999999999,0.646,0.65575,0.66175,0.6645,0.66475
19,0.6094999999999999,0.651,0.661,0.66625,0.6685000000000001,0.66875
20,0.6144999999999999,0.65575,0.66525,0.67075,0.673,0.6735


==> plots/cruxeval/k_vs_accuracy_3B.csv <==
k,LLM only,LLM + 1 PP,LLM + 5 PP,LLM + 10 PP,LLM + 15 PP,LLM + 20 PP
1,0.38499999999999995,0.4205,0.4415,0.4485,0.45199999999999996,0.4545
2,0.48600000000000004,0.5225000000000001,0.5435000000000001,0.5494999999999999,0.55325,0.5547500000000001
3,0.53925,0.57525,0.5962500000000001,0.60025,0.60375,0.6060000000000001
4,0.57725,0.6125,0.6315,0.63575,0.639,0.6415000000000001
5,0.60575,0.63975,0.6565000000000001,0.6599999999999999,0.66375,0.6665000000000001
6,0.6292500000000001,0.6612500000000001,0.6755000000000001,0.67925,0.6827500000000001,0.6857499999999999
7,0.6439999999999999,0.6757500000000001,0.68925,0.693,0.69675,0.69925
8,0.65725,0.6875,0.70125,0.7050000000000002,0.7084999999999999,0.711
9,0.66975,0.70075,0.713,0.71725,0.7205,0.72275
10,0.67875,0.70975,0.722,0.72575,0.7285,0.7307500000000001
11,0.6867500000000001,0.71625,0.7285,0.7325,0.73525,0.7369999999999999
12,0.6957500000000001,0.724,0.73575,0.7397499999999999,0.742,0.74375
13,0.70425,0.73175,0.74275,0.7462500000000001,0.7482499999999999,0.7500000000000001
14,0.71275,0.739,0.7492500000000001,0.753,0.755,0.7565
15,0.7184999999999999,0.74375,0.75425,0.75925,0.7615000000000001,0.76275
16,0.72175,0.7467499999999999,0.7575000000000001,0.7625,0.7645,0.766
17,0.7275,0.75175,0.76325,0.76825,0.7702500000000001,0.7717500000000002
18,0.73125,0.75525,0.76675,0.772,0.77375,0.7755
19,0.7332500000000001,0.7575000000000001,0.7677500000000002,0.77325,0.7755,0.7769999999999999
20,0.7375,0.76025,0.771,0.77675,0.779,0.7805


==> plots/cruxeval/k_vs_accuracy_7B.csv <==
k,LLM only,LLM + 1 PP,LLM + 5 PP,LLM + 10 PP,LLM + 15 PP,LLM + 20 PP
1,0.5365,0.5587500000000001,0.57575,0.5805,0.5842499999999999,0.5865
2,0.631,0.65275,0.6639999999999999,0.6677500000000001,0.67125,0.6735
3,0.67925,0.6992499999999999,0.7082499999999999,0.71125,0.71325,0.7157500000000001
4,0.7075,0.7257499999999999,0.73425,0.7372500000000001,0.73925,0.7414999999999999
5,0.7310000000000001,0.74775,0.75425,0.75675,0.7582500000000001,0.7602500000000001
6,0.747,0.7632500000000001,0.76925,0.7719999999999999,0.77325,0.775
7,0.757,0.7737499999999999,0.77975,0.782,0.78325,0.784
8,0.76875,0.7845,0.7885,0.7905,0.79125,0.792
9,0.7765000000000001,0.79025,0.79425,0.7965,0.79725,0.798
10,0.78675,0.7987500000000001,0.8030000000000002,0.8049999999999999,0.80575,0.8065
11,0.7947499999999998,0.806,0.8105,0.81225,0.8130000000000001,0.8135
12,0.80175,0.81175,0.8162499999999999,0.81775,0.8184999999999999,0.8192499999999999
13,0.807,0.8162499999999999,0.82075,0.8225,0.8234999999999999,0.8245000000000001
14,0.8099999999999999,0.8195,0.8240000000000001,0.82575,0.82675,0.82775
15,0.81375,0.82325,0.82775,0.8295,0.8305,0.83125
16,0.817,0.826,0.8305,0.8322499999999999,0.8332499999999999,0.834
17,0.82175,0.8299999999999998,0.8342500000000002,0.83575,0.83675,0.8375
18,0.8245000000000001,0.8322500000000002,0.83625,0.83775,0.8387499999999999,0.8394999999999999
19,0.82675,0.835,0.8385,0.8402499999999999,0.841,0.8415000000000001
20,0.82875,0.8365,0.8399999999999999,0.8417499999999999,0.8422499999999999,0.843


==> plots/cruxeval/k_vs_time_0.5B.csv <==
k,LLM only,LLM + 1 PP,LLM + 5 PP,LLM + 10 PP,LLM + 15 PP,LLM + 20 PP
1,1.887417171001434,2.5526298642158514,2.5457686138153077,2.547067291736603,2.54848781824112,2.549812924861908
3,2.715201063156128,2.9167904114723204,2.8987495493888855,2.902854323387146,2.9071080350875853,2.9109775924682615
5,2.4446406388282775,3.5760063076019284,3.5385616302490233,3.545860261917114,3.5521834635734555,3.559115796089172
7,2.9279110741615293,3.1209858679771427,3.1045291519165046,3.114036333560944,3.1231117653846745,3.1325004649162294
9,2.7654600143432617,3.844977357387543,3.8127129721641544,3.8247448611259465,3.837675158977509,3.84834386587143
11,3.434030997753143,3.821423962116241,3.754220461845398,3.770500600337982,3.783340275287628,3.7973628401756288
13,3.5282582497596744,4.281124079227448,4.167213082313538,4.185431745052338,4.20131160736084,4.2173971915245065
15,3.6182758450508117,5.385509130954741,5.195998048782348,5.216920557022094,5.234432170391082,5.255283663272857
17,3.8314024329185488,5.643286638259889,5.435256881713868,5.458217005729677,5.479262647628785,5.500009009838105
19,4.106701629161835,5.56906308412552,5.322088141441347,5.348809816837312,5.373557782173157,5.3987978243827826


==> plots/cruxeval/k_vs_time_3B.csv <==
k,LLM only,LLM + 1 PP,LLM + 5 PP,LLM + 10 PP,LLM + 15 PP,LLM + 20 PP
1,2.4577349662780756,2.9718045496940606,2.969924037456512,2.9712490057945247,2.9727502679824824,2.9744878745079033
3,3.2290067720413207,3.494708127975464,3.4811204218864447,3.4857717680931097,3.490559055805207,3.4950083827972422
5,3.721756913661957,3.953582961559296,3.921137402057648,3.929101843833924,3.9368842458724975,3.9448716759681703
7,3.25318918466568,3.8895864915847773,3.8685807275772093,3.880167462825775,3.8912986683845516,3.903157925605774
9,3.69705635547638,3.9009160137176506,3.888600814342498,3.9020404338836663,3.9167301273345942,3.9292112755775443
11,3.5978928852081298,4.0674770760536205,4.041342945098878,4.058779871463776,4.074243276119233,4.0905819058418285
13,3.819997601509094,4.050564641952514,3.9694451451301576,3.9898247003555296,4.008807380199432,4.027616441249847
15,3.5808223128318786,5.213120756149292,5.15246862411499,5.174890325069427,5.194989428520202,5.2166494417190545
17,3.9813208150863644,4.893207390308381,4.8144697356224055,4.842240540981292,4.86654168844223,4.891746928691864
19,4.123625972270966,4.785618977546693,4.757790777683259,4.786286611557008,4.815766277313233,4.84752757549286


==> plots/cruxeval/k_vs_time_7B.csv <==
k,LLM only,LLM + 1 PP,LLM + 5 PP,LLM + 10 PP,LLM + 15 PP,LLM + 20 PP
1,1.9069166898727417,1.995036611557007,1.992996430397034,1.9945364165306092,1.9962510442733765,1.9980902719497682
3,2.0232230639457702,2.2018065118789676,2.189641082286835,2.1945726728439334,2.1992720413208007,2.2038936877250674
5,2.051890602111816,2.1309243893623355,2.1216656780242924,2.1293606495857245,2.1372164678573613,2.1448449635505678
7,2.1935146045684815,2.3873058938980103,2.365538601875305,2.3770190262794495,2.3884558081626888,2.3999376916885375
9,2.268167815208435,2.47925488948822,2.450482201576233,2.4647117376327516,2.480123133659363,2.493381881713867
11,2.3974677085876466,2.62413880109787,2.5955768823623657,2.614221568107605,2.629701991081238,2.646429636478424
13,2.392100121974945,2.5848376131057735,2.5655951142311095,2.584790689945221,2.6023292326927185,2.620507433414459
15,2.533782255649567,2.66560804605484,2.651629736423492,2.6732969951629637,2.6937419509887697,2.7147340846061705
17,2.6945297622680666,2.9172231101989743,2.8811670327186585,2.9058446979522703,2.929413385391235,2.953359048366546
19,2.76398862361908,2.93258499622345,2.9133291673660278,2.9388740038871766,2.964289500713348,2.9902540826797486


==> plots/gsm8k/analysis/fit_constants.csv <==
model,m,a,b
0.5B,0,0.834016,0.241003
0.5B,1,0.826985,0.278270
0.5B,5,0.820807,0.321700
0.5B,10,0.816099,0.342985
0.5B,15,0.811708,0.359107
0.5B,20,0.810089,0.370691
3B,0,0.356092,0.583662
3B,1,0.340035,0.634818
3B,5,0.327014,0.698407
3B,10,0.320232,0.717166
3B,15,0.316960,0.728636
3B,20,0.313641,0.743429
7B,0,0.174595,0.488210
7B,1,0.163631,0.525490
7B,5,0.156644,0.544869
7B,10,0.154894,0.561722
7B,15,0.153932,0.571875
7B,20,0.152212,0.574542


==> plots/gsm8k/analysis/k_vs_error_0.5B.csv <==
k,LLM only,LLM + 1 PP,LLM + 5 PP,LLM + 10 PP,LLM + 15 PP,LLM + 20 PP
1,0.8080363912054587,0.7925701288855194,0.7805913570887036,0.7724033358605004,0.7663381349507203,0.7637604245640638
2,0.7114480667172101,0.690068233510235,0.6671721000758151,0.6556482183472327,0.6471569370735406,0.6420015163002274
3,0.6526156178923427,0.6266868840030326,0.5974222896133434,0.5828658074298712,0.5728582259287339,0.5660348749052313
4,0.6106141015921152,0.5807429871114481,0.5493555724033359,0.534040940106141,0.5220621683093253,0.5138741470811221
5,0.5778620166793025,0.5451099317664898,0.5112964366944655,0.49431387414708117,0.48081880212282035,0.4726307808946172
6,0.5516300227445035,0.5170583775587566,0.4806671721000758,0.463229719484458,0.44836997725549654,0.4391205458680819
7,0.5317664897649734,0.4952236542835482,0.45625473843821074,0.43821076573161477,0.421986353297953,0.4118271417740713
8,0.5129643669446551,0.4755117513267628,0.4350265352539803,0.41637604245640636,0.4004548900682334,0.3904473085670963
9,0.4973464746019711,0.4585291887793784,0.41516300227445035,0.39529946929492044,0.37922668688400296,0.3690674753601213
10,0.48476118271417745,0.4438210765731615,0.39939347990902196,0.37922668688400296,0.36330553449583014,0.3537528430629264
11,0.4733889310083397,0.4303260045489007,0.3840788476118272,0.36406368460955263,0.34753601213040175,0.3382865807429871
12,0.4588324488248673,0.41470811220621684,0.3678544351781653,0.3472327520849128,0.33131159969673996,0.3211523881728582
13,0.4492797573919636,0.4031842304776345,0.3564821834723275,0.3351023502653525,0.3187263078089462,0.3081122062168309
14,0.4379075056861258,0.39105382865807425,0.34359363153904465,0.32100075815011364,0.30401819560272936,0.2935557240333586
15,0.42744503411675505,0.3781652767247914,0.33085670962850644,0.3073540561031084,0.2911296436694466,0.28066717210007586
16,0.41956027293404097,0.3701288855193329,0.3216072782410918,0.2979529946929491,0.28218347232752095,0.27156937073540566
17,0.4106141015921153,0.3604245640636846,0.31190295678544344,0.28824867323730097,0.2726307808946171,0.2614101592115239
18,0.40363912054586815,0.35344958301743734,0.3037149355572403,0.2793025018953752,0.26398786959818055,0.25291887793783174
19,0.3975739196360879,0.34662623199393483,0.29567854435178176,0.27156937073540566,0.2559514783927218,0.24473085670962846
20,0.3907505686125854,0.3402577710386656,0.287945413191812,0.2642911296436694,0.24927975739196362,0.23866565579984844


==> plots/gsm8k/analysis/k_vs_error_3B.csv <==
k,LLM only,LLM + 1 PP,LLM + 5 PP,LLM + 10 PP,LLM + 15 PP,LLM + 20 PP
1,0.3595147839272176,0.3425322213798332,0.3279757391963609,0.32175890826383624,0.3184230477634571,0.31508718726307816
2,0.23366186504927977,0.21546626231993937,0.19878695981804406,0.1918119787717968,0.1886277482941623,0.184382107657316
3,0.18210765731614864,0.16512509476876414,0.150265352539803,0.14268385140257767,0.13995451099317668,0.1364670204700531
4,0.15678544351781665,0.13995451099317668,0.12509476876421532,0.11902956785443519,0.11554207733131161,0.112357846853677
5,0.1404094010614102,0.12463987869598192,0.10871872630780888,0.10310841546626237,0.09946929492039425,0.09583017437452601
6,0.1261561789234268,0.11068991660348748,0.09492039423805898,0.09006823351023496,0.08688400303260035,0.08415466262319937
7,0.11645185746777853,0.10068233510235025,0.08521607278241095,0.08021228203184239,0.07763457164518561,0.07460197119029555
8,0.10553449583017438,0.08991660348749042,0.07581501137225155,0.07187263078089479,0.06929492039423801,0.066868840030326
9,0.09901440485216084,0.08445792266868835,0.07065959059893845,0.066868840030326,0.0641394996209248,0.06156178923426836
10,0.09401061410159195,0.07930250189537524,0.06595905989385875,0.06216830932524642,0.05974222896133441,0.057012888551933205
11,0.08840030326004555,0.07369219105382885,0.06080363912054598,0.05716451857467797,0.05504169825625482,0.052767247915087245
12,0.08430629264594403,0.07050796057619402,0.057619408642911374,0.05413191811978779,0.052615617892342814,0.05034116755117524
13,0.08142532221379817,0.06808188021228201,0.05489006823351017,0.05125094768764238,0.049583017437452415,0.047005307050795975
14,0.07763457164518561,0.06504927975739205,0.052009097801364645,0.047915087187263006,0.04639878695981803,0.04382107657316159
15,0.0739954510993176,0.061106899166034845,0.049431387414708206,0.04579226686883997,0.04412433661865056,0.04154662623199401
16,0.07126611068991684,0.05913570887035635,0.04761182714177403,0.04427596664139499,0.042759666413950015,0.040333586050038006
17,0.0683851402577712,0.05670962850644423,0.04503411675511759,0.04230477634571639,0.04078847611827141,0.03851402577710383
18,0.06565579984837,0.05398028809704325,0.042759666413950015,0.04018195602729335,0.03851402577710383,0.03654283548142556
19,0.06322971948445799,0.05200909780136442,0.04063684609552676,0.038059135708870206,0.03654283548142523,0.03487490523123582
20,0.06141015921152382,0.05049279757391956,0.03896891584533724,0.03654283548142523,0.03487490523123582,0.03305534495830165


==> plots/gsm8k/analysis/k_vs_error_7B.csv <==
k,LLM only,LLM + 1 PP,LLM + 5 PP,LLM + 10 PP,LLM + 15 PP,LLM + 20 PP
1,0.17391963608794536,0.1625473843821077,0.1558756633813495,0.1534495830174375,0.1522365428354815,0.15102350265352538
2,0.12282031842304764,0.1128127369219104,0.10644427596664152,0.10477634571645178,0.103563305534496,0.1015921152388174
3,0.10310841546626237,0.0924943138741472,0.08673237300985581,0.08491281273692197,0.08339651250947677,0.08203184230477623
4,0.09021986353297962,0.08081880212282044,0.0752084912812736,0.0727824109173616,0.07187263078089479,0.07065959059893845
5,0.08157695223654282,0.07202426080363922,0.06702047005307044,0.06474601971190297,0.06383623957543605,0.06277482941622436
6,0.07414708112206236,0.06580742987111443,0.060348749052312356,0.05822592873388921,0.0573161485974224,0.056103108415466174
7,0.06868840030325996,0.060197119029567814,0.055344958301743796,0.053070507960576,0.05155420773313124,0.05064442759666421
8,0.06429112964366923,0.056103108415466174,0.05125094768764238,0.04927975739196355,0.04791508718726323,0.047005307050795975
9,0.060197119029567814,0.05216072782410919,0.0477634571645188,0.045337376800606455,0.04412433661865056,0.04321455648218364
10,0.057012888551933205,0.04912812736921923,0.04488248673237283,0.04230477634571639,0.04078847611827141,0.04018195602729335
11,0.05337376800606519,0.045943896891584624,0.04169825625473855,0.039575435936315184,0.038059135708870206,0.0376042456406368
12,0.051099317664897614,0.04382107657316159,0.03987869598180438,0.0376042456406368,0.0363912054586808,0.03593631539044717
13,0.04958301743745275,0.04184988627748276,0.0376042456406368,0.03548142532221399,0.03411675511751322,0.03351023502653516
14,0.04776345716451835,0.03987869598180438,0.036087945413191824,0.03396512509476879,0.032752084912812784,0.03214556482183484
15,0.04579226686883997,0.038059135708870206,0.034571645185746847,0.03244882486732359,0.031235784685367585,0.03078089461713418
16,0.04412433661865056,0.03654283548142556,0.03366186504927959,0.03138741470811224,0.030022744503411802,0.02971948445792283
17,0.042759666413950015,0.03563305534495842,0.03260045489006824,0.030326004548900776,0.02911296436694477,0.028809704321455576
18,0.04169825625473844,0.03487490523123582,0.031993934799090185,0.02987111448066715,0.028658074298711145,0.02820318423047763
19,0.04048521607278244,0.03366186504927959,0.03078089461713418,0.028658074298711034,0.02759666413949957,0.027293404094010598
20,0.039575435936315184,0.03320697498104619,0.030477634571645207,0.028506444275966603,0.02744503411675525,0.027141774071265945


==> plots/gsm8k/analysis/pp_value_0.5B.csv <==
k,m1,m5,m10,m15,m20
1,0.2355,0.3161,0.375,0.4207,0.4407
2,0.1949,0.5248,0.7141,0.8649,0.9616
3,0.2736,0.9922,1.4224,1.7519,1.9941
4,0.4899,1.654,2.3578,2.9854,3.4589
5,0.839,2.6162,3.7621,4.8286,5.5546
6,1.2702,3.8414,5.4722,7.1341,8.3207
7,1.6955,5.2176,7.4444,9.8922,11.6896
8,2.2918,6.8882,9.8568,12.9924,15.3167
9,2.9681,9.0743,13.1519,17.3156,20.4541
10,3.7018,11.2248,16.3156,21.4414,25.1171
11,4.5747,13.9633,20.1706,26.798,31.2745
12,6.1567,17.8593,25.9351,34.0916,40.4498
13,7.409,21.0148,30.9664,41.1263,49.2932
14,9.167,25.6303,38.5526,51.8484,62.147
15,11.6234,31.3551,47.9333,63.8147,76.7403
16,13.1052,36.1426,55.5912,73.7121,89.1818
17,15.4974,42.2114,65.1351,86.493,106.2101
18,17.2423,48.1217,75.6146,100.2944,123.3035
19,19.2113,54.9041,86.1818,115.4851,142.9784
20,21.2675,62.4946,97.7322,130.0616,159.7546


==> plots/gsm8k/analysis/pp_value_3B.csv <==
k,m1,m5,m10,m15,m20
1,0.0688,0.1513,0.1897,0.2111,0.2332
2,0.3649,0.715,0.8863,0.9703,1.0885
3,0.731,1.3852,1.7919,1.9531,2.172
4,0.9531,2.0035,2.5371,2.8788,3.2161
5,1.0411,2.6349,3.3604,3.8913,4.4776
6,1.4034,3.6337,4.5399,5.2104,5.8405
7,1.7085,4.5889,5.8549,6.5949,7.5554
8,2.5704,6.1587,7.5152,8.5171,9.5571
9,2.7677,6.9743,8.5571,9.8564,11.2293
10,3.1086,7.974,9.8924,11.2964,13.0728
11,3.8646,9.6634,11.9681,13.5066,15.3441
12,4.0332,10.6583,13.2165,14.4743,16.5565
13,4.0245,11.6227,14.6935,16.3087,19.116
14,4.4069,13.0054,17.0783,18.8387,22.2173
15,5.488,14.4629,18.5874,20.7919,24.6803
16,5.672,15.4183,19.5821,21.7712,25.7468
17,6.2846,17.562,21.4697,23.9523,28.1827
18,7.3379,19.7712,24.0171,27.1827,31.4384
19,8.0054,22.2145,27.1119,30.4384,34.5582
20,8.4097,24.2828,29.4384,33.5582,38.708


==> plots/gsm8k/analysis/pp_value_7B.csv <==
k,m1,m5,m10,m15,m20
1,0.1577,0.2615,0.3027,0.324,0.3459
2,0.4463,0.7555,0.8461,0.9148,1.0318
3,0.6742,1.1915,1.3776,1.5422,1.6983
4,0.8439,1.613,2.0029,2.1596,2.3781
5,1.1331,2.1077,2.6286,2.8529,3.1273
6,1.3787,2.8107,3.4812,3.792,4.2306
7,1.8562,3.5197,4.4639,5.1652,5.6171
8,2.2306,4.3131,5.3431,6.1332,6.6992
9,2.8773,5.2252,6.8282,7.7323,8.4618
10,3.4276,6.1585,8.2397,9.6556,10.2682
11,4.4032,7.7873,9.9095,11.6515,12.2163
12,4.9704,8.5851,11.2163,12.8292,13.4772
13,5.6481,10.2163,13.1507,15.3383,16.3988
14,6.5851,11.2584,14.598,16.8097,18.0122
15,7.6515,12.5798,16.4024,18.9512,19.9868
16,8.6186,13.1282,17.6161,20.8205,21.5942
17,8.9233,14.1039,19.0702,22.216,23.0662
18,9.0908,14.3237,19.2043,22.5016,23.851
19,10.1282,15.9868,21.5016,24.7567,25.7583
20,9.9514,15.7036,20.9441,24.2533,25.272


==> plots/gsm8k/k_vs_accuracy_0.5B.csv <==
k,LLM only,LLM + 1 PP,LLM + 5 PP,LLM + 10 PP,LLM + 15 PP,LLM + 20 PP
1,0.19196360879454133,0.20742987111448064,0.21940864291129641,0.2275966641394996,0.23366186504927974,0.23623957543593627
2,0.28855193328279,0.30993176648976495,0.33282789992418493,0.3443517816527673,0.35284306292645945,0.3579984836997726
3,0.3473843821076573,0.3733131159969674,0.4025777103866566,0.4171341925701289,0.42714177407126613,0.43396512509476876
4,0.3893858984078848,0.4192570128885519,0.4506444275966642,0.465959059893859,0.4779378316906747,0.48612585291887794
5,0.4221379833206975,0.4548900682335102,0.4887035633055345,0.5056861258529188,0.5191811978771796,0.5273692191053828
6,0.44836997725549665,0.4829416224412434,0.5193328278999242,0.536770280515542,0.5516300227445035,0.5608794541319181
7,0.4682335102350265,0.5047763457164518,0.5437452615617893,0.5617892342683852,0.578013646702047,0.5881728582259287
8,0.487035633055345,0.5244882486732372,0.5649734647460197,0.5836239575435936,0.5995451099317666,0.6095526914329037
9,0.5026535253980289,0.5414708112206216,0.5848369977255496,0.6047005307050796,0.620773313115997,0.6309325246398787
10,0.5152388172858225,0.5561789234268385,0.600606520090978,0.620773313115997,0.6366944655041699,0.6462471569370736
11,0.5266110689916603,0.5696739954510993,0.6159211523881728,0.6359363153904474,0.6524639878695982,0.6617134192570129
12,0.5411675511751327,0.5852918877937832,0.6321455648218347,0.6527672479150872,0.66868840030326,0.6788476118271418
13,0.5507202426080364,0.5968157695223655,0.6435178165276725,0.6648976497346475,0.6812736921910538,0.6918877937831691
14,0.5620924943138742,0.6089461713419257,0.6564063684609553,0.6789992418498864,0.6959818043972706,0.7064442759666414
15,0.572554965883245,0.6218347232752086,0.6691432903714936,0.6926459438968916,0.7088703563305534,0.7193328278999241
16,0.580439727065959,0.6298711144806671,0.6783927217589082,0.7020470053070509,0.717816527672479,0.7284306292645943
17,0.5893858984078847,0.6395754359363154,0.6880970432145566,0.711751326762699,0.7273692191053829,0.7385898407884761
18,0.5963608794541319,0.6465504169825627,0.6962850644427597,0.7206974981046248,0.7360121304018195,0.7470811220621683
19,0.6024260803639121,0.6533737680060652,0.7043214556482182,0.7284306292645943,0.7440485216072782,0.7552691432903715
20,0.6092494313874146,0.6597422289613344,0.712054586808188,0.7357088703563306,0.7507202426080364,0.7613343442001516


==> plots/gsm8k/k_vs_accuracy_3B.csv <==
k,LLM only,LLM + 1 PP,LLM + 5 PP,LLM + 10 PP,LLM + 15 PP,LLM + 20 PP
1,0.6404852160727824,0.6574677786201668,0.6720242608036391,0.6782410917361638,0.6815769522365429,0.6849128127369218
2,0.7663381349507202,0.7845337376800606,0.8012130401819559,0.8081880212282032,0.8113722517058377,0.815617892342684
3,0.8178923426838514,0.8348749052312359,0.849734647460197,0.8573161485974223,0.8600454890068233,0.8635329795299469
4,0.8432145564821834,0.8600454890068233,0.8749052312357847,0.8809704321455648,0.8844579226686884,0.887642153146323
5,0.8595905989385898,0.8753601213040181,0.8912812736921911,0.8968915845337376,0.9005307050796058,0.9041698256254739
6,0.8738438210765732,0.8893100833965125,0.905079605761941,0.909931766489765,0.9131159969673996,0.9158453373768006
7,0.8835481425322215,0.8993176648976497,0.914783927217589,0.9197877179681576,0.9223654283548143,0.9253980288097043
8,0.8944655041698256,0.9100833965125095,0.9241849886277483,0.9281273692191053,0.930705079605762,0.933131159969674
9,0.9009855951478393,0.9155420773313117,0.9293404094010616,0.933131159969674,0.9358605003790752,0.9384382107657316
10,0.9059893858984079,0.9206974981046248,0.9340409401061411,0.9378316906747536,0.9402577710386657,0.9429871114480669
11,0.9115996967399544,0.9263078089461713,0.939196360879454,0.9428354814253221,0.9449583017437453,0.9472327520849129
12,0.9156937073540561,0.9294920394238059,0.9423805913570886,0.9458680818802122,0.9473843821076573,0.9496588324488249
13,0.9185746777862018,0.931918119787718,0.9451099317664898,0.9487490523123577,0.9504169825625475,0.9529946929492039
14,0.9223654283548143,0.9349507202426081,0.9479909021986354,0.952084912812737,0.9536012130401819,0.9561789234268385
15,0.9260045489006824,0.9388931008339652,0.9505686125852918,0.9542077331311599,0.9558756633813494,0.9584533737680061
16,0.9287338893100833,0.9408642911296436,0.9523881728582259,0.955724033358605,0.95724033358605,0.9596664139499621
17,0.9316148597422289,0.9432903714935558,0.9549658832448825,0.9576952236542835,0.9592115238817286,0.9614859742228962
18,0.9343442001516301,0.9460197119029568,0.95724033358605,0.9598180439727066,0.9614859742228962,0.9634571645185745
19,0.9367702805155421,0.9479909021986355,0.9593631539044731,0.9619408642911298,0.9634571645185748,0.9651250947687642
20,0.9385898407884762,0.9495072024260803,0.9610310841546627,0.9634571645185748,0.9651250947687642,0.9669446550416984


==> plots/gsm8k/k_vs_accuracy_7B.csv <==
k,LLM only,LLM + 1 PP,LLM + 5 PP,LLM + 10 PP,LLM + 15 PP,LLM + 20 PP
1,0.8260803639120546,0.8374526156178923,0.8441243366186505,0.8465504169825625,0.8477634571645185,0.8489764973464746
2,0.8771796815769524,0.8871872630780896,0.8935557240333585,0.8952236542835482,0.896436694465504,0.8984078847611826
3,0.8968915845337376,0.9075056861258529,0.9132676269901442,0.915087187263078,0.9166034874905231,0.9179681576952238
4,0.9097801364670204,0.9191811978771796,0.9247915087187263,0.9272175890826384,0.9281273692191053,0.9293404094010616
5,0.9184230477634572,0.9279757391963608,0.9329795299469295,0.935253980288097,0.9361637604245641,0.9372251705837756
6,0.9258529188779377,0.9341925701288855,0.9396512509476876,0.9417740712661107,0.9426838514025777,0.9438968915845338
7,0.9313115996967399,0.9398028809704322,0.9446550416982562,0.9469294920394239,0.9484457922668688,0.9493555724033358
8,0.9357088703563307,0.9438968915845338,0.9487490523123577,0.9507202426080363,0.9520849128127369,0.9529946929492039
9,0.9398028809704322,0.9478392721758908,0.9522365428354813,0.9546626231993935,0.9558756633813494,0.9567854435178165
10,0.9429871114480667,0.9508718726307809,0.9551175132676271,0.9576952236542835,0.9592115238817286,0.9598180439727066
11,0.9466262319939348,0.9540561031084154,0.9583017437452614,0.9604245640636847,0.9619408642911298,0.9623957543593631
12,0.9489006823351023,0.9561789234268385,0.9601213040181955,0.9623957543593631,0.9636087945413193,0.9640636846095527
13,0.9504169825625473,0.9581501137225171,0.9623957543593631,0.964518574677786,0.9658832448824868,0.9664897649734648
14,0.9522365428354815,0.9601213040181957,0.9639120545868082,0.9660348749052312,0.9672479150871872,0.9678544351781653
15,0.9542077331311599,0.9619408642911298,0.9654283548142532,0.9675511751326763,0.9687642153146324,0.9692191053828658
16,0.9558756633813494,0.9634571645185745,0.9663381349507203,0.9686125852918878,0.9699772554965882,0.9702805155420773
17,0.95724033358605,0.9643669446550417,0.9673995451099318,0.9696739954510993,0.9708870356330553,0.9711902956785444
18,0.9583017437452617,0.9651250947687642,0.9680060652009098,0.9701288855193327,0.9713419257012887,0.9717968157695225
19,0.9595147839272176,0.9663381349507203,0.9692191053828658,0.971341925701289,0.9724033358605004,0.9727065959059894
20,0.9604245640636847,0.9667930250189538,0.9695223654283549,0.9714935557240334,0.9725549658832449,0.9728582259287339


==> plots/gsm8k/k_vs_time_0.5B.csv <==
k,LLM only,LLM + 1 PP,LLM + 5 PP,LLM + 10 PP,LLM + 15 PP,LLM + 20 PP
1,4.594758734703063,4.248028430938721,4.255576374530793,4.264805090427399,4.27467801809311,4.284705855846406
3,5.920028390884399,5.596735608577729,5.620345196723938,5.651846656799316,5.681483106613159,5.708368153572083
5,5.987360234260559,6.5576139616966245,6.59226437330246,6.635800528526306,6.679404864311218,6.723151245117188
7,6.801271080970764,6.34026046037674,6.388814866542817,6.449765412807466,6.510412247180939,6.571377336978912
9,7.904269330501556,7.143364441394804,7.206658833026886,7.2864780879020685,7.3660249352455125,7.444850296974181
11,9.404767649173738,8.954297518730163,9.045855910778046,9.159220306873323,9.276026763916017,9.399817645549774
13,7.537880773544312,8.239782567024232,8.331262717247009,8.446683456897734,8.560681319236755,8.676237881183624
15,8.845457270145415,9.967286448478697,10.076356608867645,10.213842563629148,10.35056445598602,10.486964118480682
17,8.559623358249663,9.39441148042679,9.516554000377656,9.66349275827408,9.816031093597413,9.964993038177491
19,10.03871668100357,11.272712273597715,11.426566543579101,11.617933750152586,11.804510843753814,12.000305569171903


==> plots/gsm8k/k_vs_time_3B.csv <==
k,LLM only,LLM + 1 PP,LLM + 5 PP,LLM + 10 PP,LLM + 15 PP,LLM + 20 PP
1,2.5881968879699704,2.6313273334503173,2.6359236884117125,2.6417729687690734,2.6478320479393007,2.6539005208015443
3,3.3426630806922915,3.3861140632629394,3.4007533645629886,3.418926243782044,3.437167646884918,3.455987157821655
5,4.302527129650116,4.308998670578004,4.338820257186891,4.377560896873474,4.415165855884553,4.455754218101502
7,5.414482161998748,5.550154936313629,5.600888030529022,5.663753046989441,5.732154231071473,5.808060660362243
9,6.111453695297241,5.815093002319335,5.884149131774902,5.970578744411468,6.059655952453613,6.150261299610138
11,6.1269781780242925,6.354764716625214,6.437647080421447,6.546777913570404,6.653243472576141,6.752765750885009
13,6.91491902589798,7.367167155742645,7.465809488296509,7.5977598500251755,7.729134528636932,7.856679749488831
15,7.707696475982667,6.623600594997406,6.7412238717079145,6.895980191230772,7.038159494400024,7.181972208023071
17,8.285456211566926,6.876441361904144,7.007146933078765,7.177548520565031,7.3449585390090935,7.511744279861449
19,6.807600471973418,7.084385738372804,7.220986461639404,7.404519374370575,7.585053572654725,7.7606248068809505


==> plots/gsm8k/k_vs_time_7B.csv <==
k,LLM only,LLM + 1 PP,LLM + 5 PP,LLM + 10 PP,LLM + 15 PP,LLM + 20 PP
1,3.218167855739593,2.978315348625183,2.985387558937073,2.994345688819885,3.003404231071472,3.0125283718109133
3,3.622185027599335,3.6453941202163698,3.6669312524795528,3.6943998908996583,3.720746159553528,3.7486899518966674
5,3.9843070578575137,4.024400362968445,4.06066466808319,4.106274342536926,4.150949413776397,4.200936074256896
7,3.755724828243255,3.947826406955719,3.9874219465255742,4.0394777488708495,4.090321826934814,4.147451679706574
9,3.6762466597557064,3.941173384189606,3.9834539270401,4.036827125549317,4.091784894466401,4.143447098731995
11,3.8096606016159056,4.069404499530792,4.121532766819,4.1885582613945,4.252619128227233,4.318405644893646
13,4.310627770423889,4.214143738746643,4.274635651111604,4.352049403190613,4.427044599056244,4.5032279229164125
15,4.419691939353943,4.555022473335265,4.624456784725188,4.713658072948456,4.799406466484069,4.886948554515838
17,4.768575267791748,4.9063896298408505,4.985704843997956,5.087046918869019,5.185527548789978,5.285642075538635
19,5.162305338382721,6.4318078541755686,6.5210624289512635,6.631853191852571,6.743015275001527,6.854853022098543


==> plots/plot2code/k_vs_accuracy_3B.csv <==
k,LLM only,LLM + 1 PP,LLM + 5 PP,LLM + 10 PP,LLM + 15 PP,LLM + 20 PP
1,0.327220,0.406901,0.408863,0.408940,0.409571,0.409571
2,0.482470,0.515858,0.523274,0.523274,0.523274,0.523561
3,0.545187,0.569241,0.573209,0.573209,0.573209,0.573209
4,0.569966,0.586444,0.594020,0.594020,0.594020,0.594020
5,0.602041,0.619343,0.628212,0.629481,0.629481,0.629481
6,0.629485,0.646155,0.649343,0.650612,0.650612,0.650612
7,0.657707,0.674378,0.684207,0.685584,0.685584,0.685584
8,0.670237,0.685825,0.695654,0.697032,0.697573,0.697573
9,0.689747,0.699275,0.707589,0.708966,0.709507,0.709507
10,0.702692,0.712220,0.718640,0.720017,0.720558,0.720558
11,0.707369,0.716897,0.723317,0.724694,0.725235,0.725235
12,0.713791,0.723319,0.729739,0.731116,0.731657,0.731657
13,0.720268,0.729795,0.736215,0.737593,0.738134,0.738134
14,0.724948,0.734476,0.736856,0.738233,0.738774,0.738774
15,0.729494,0.739022,0.741401,0.742778,0.743320,0.743320
16,0.732019,0.741547,0.743926,0.745304,0.745845,0.745845
17,0.740157,0.749685,0.752083,0.753461,0.753461,0.753461
18,0.741420,0.755457,0.757855,0.759233,0.759233,0.759233
19,0.747520,0.761557,0.763956,0.765333,0.765333,0.765333
20,0.751308,0.761557,0.763956,0.765333,0.765333,0.765333


==> plots/plot2code/k_vs_accuracy_7B.csv <==
k,LLM only,LLM + 1 PP,LLM + 5 PP,LLM + 10 PP,LLM + 15 PP,LLM + 20 PP
1,0.359911,0.440348,0.460693,0.460693,0.460747,0.460747
2,0.513189,0.562357,0.585140,0.585140,0.585194,0.593005
3,0.602903,0.633459,0.647417,0.647417,0.650718,0.650954
4,0.669142,0.679748,0.693706,0.693706,0.697008,0.697243
5,0.709175,0.719781,0.731069,0.731069,0.734370,0.737257
6,0.731201,0.743743,0.751237,0.751237,0.754538,0.757046
7,0.750888,0.755855,0.763348,0.763348,0.766650,0.769158
8,0.756656,0.761622,0.769116,0.769116,0.772417,0.774925
9,0.770543,0.772479,0.788571,0.789058,0.792360,0.794632
10,0.790415,0.792351,0.802513,0.803000,0.806301,0.808574
11,0.793047,0.794983,0.808244,0.808731,0.812032,0.814994
12,0.794283,0.796363,0.809479,0.809966,0.813268,0.816229
13,0.797597,0.799533,0.812197,0.812684,0.815985,0.818947
14,0.799359,0.801295,0.813839,0.814326,0.817627,0.820589
15,0.802136,0.802136,0.814681,0.815168,0.818469,0.821431
16,0.804803,0.804803,0.817347,0.817834,0.821135,0.824097
17,0.811762,0.811762,0.820863,0.821350,0.824651,0.826924
18,0.817456,0.817456,0.827044,0.827465,0.830767,0.833039
19,0.824751,0.824751,0.834339,0.834760,0.838062,0.840334
20,0.831561,0.831597,0.841185,0.841606,0.844907,0.847180


==> plots/plot2code/k_vs_time_3B.csv <==
k,LLM only,LLM + 1 PP,LLM + 5 PP,LLM + 10 PP,LLM + 15 PP,LLM + 20 PP
1,8.544770,7.849606,7.876563,7.961035,8.073772,8.174369
3,12.554371,12.764083,12.800477,12.850850,12.914122,12.977065
5,15.534376,15.741115,15.796860,15.877366,15.977313,16.078063
7,15.864929,16.094186,16.169972,16.277595,16.417624,16.547795
9,19.907051,20.149696,20.257790,20.400419,20.580312,20.759027
11,22.734072,23.168165,23.320175,23.492000,23.706715,23.921096
13,24.277676,24.760158,24.938093,25.144455,25.401075,25.657460
15,24.808397,25.269773,25.475147,25.718310,26.028013,26.327139
17,26.627148,27.112529,27.361374,27.650407,28.014112,28.375900
19,26.278816,26.717307,26.984664,27.295319,27.686673,28.076859


==> plots/plot2code/k_vs_time_7B.csv <==
k,LLM only,LLM + 1 PP,LLM + 5 PP,LLM + 10 PP,LLM + 15 PP,LLM + 20 PP
1,6.441830,6.157916,6.170431,6.200759,6.232282,6.269118
3,7.756029,8.185064,8.213445,8.268032,8.340364,8.409725
5,9.509637,9.352147,9.402920,9.503999,9.634353,9.755933
7,11.046472,11.736908,11.813223,11.962483,12.143500,12.314815
9,12.831301,12.555422,12.654464,12.841777,13.061658,13.287406
11,14.814748,12.894061,13.017913,13.244509,13.520126,13.828487
13,13.129523,12.692933,12.826207,13.078894,13.400546,13.705621
15,14.074398,14.907995,15.068311,15.361135,15.706746,16.091440
17,18.010945,15.923277,16.129079,16.475326,16.916316,17.358244
19,17.919489,17.629015,17.862339,18.244902,18.732562,19.213767

